A survey for pulsating subdwarf B stars with the Nordic Optical Telescope

A search programme for pulsating subdwarf B stars was conducted with the Nordic Optical Telescope on La Palma over 59 nights between 1999 and 2009. The purpose of the programme was to significantly extend the number of rapidly pulsating sdB stars to better understand the properties of this new group of variable compact stars. Candidates were selected initially from the HS and HE surveys, but were supplemented with additional objects from other surveys. Short sequences of time-series photometry were made on the candidates to determine the presence of rapid pulsations. In total twenty new pulsators were found in this survey, most of which have already been published and some extensively studied. We present four new short period pulsators, bringing the total of such pulsators up to 49. We also give limits on pulsation amplitudes for 285 objects with no obvious periodic variations, summarise the results of the survey, and provide improved physical parameters on the composite pulsators for which only preliminary estimates were published earlier.

==> table5.dat <==
SB 7             MCT 0000-1637    00 03 24.37  -16 21 06.34 12.7 S5   62 15  0.60  1.26 NOV
HE 0002-2648     MCT 0002-2648    00 05 09.58  -26 31 48.44 15.7 S5   41 15  1.01  2.07 NOV
HE 0004-2737     MCT 0004-2737    00 06 46.26  -27 20 53.40 13.7 N4   62 20  0.44  0.95 NOV
HE 0007-2212     MCT 0007-2212    00 09 45.91  -21 56 14.40 14.9 S5   45 15  0.79  1.48 NOV
MCT 0008-1245    ...              00 11 25.04  -12 28 45.90 14.3 S4   93 15  0.59  1.04 NOV
PG 0011+283      ...              00 14 22.24  +28 36 56.82 12.4 S4  100 14  0.25  0.55 NOV
HS 0016+0044     ...              00 18 43.52  +01 01 24.45 14.6 S5   67 15  0.65  1.15 NOV
PB 5916          ...              00 23 23.9   -00 29 53.00 15.3 S5   56 15  0.58  1.22 NOV
HE 0021-2326     MCT 0021-2326    00 23 59.33  -23 09 53.90 15.9 N2  179 20  0.92  2.50 NOV
HS 0023+3049     ...              00 26 02.53  +31 06 20.72 14.6 N2   52 20  0.71  1.24 NOV
HS 0025+3423     ...              00 27 47.84  +34 40 27.15 15.4 N1  333  5  0.52  1.09 NOV
HS 0026+0439     ...              00 29 09.5   +04 56 22.00 14.8 N5  108 12  0.58  1.27 NOV
MCT 0028-2729    ...              00 31 12.94  -27 12 54.18 14.8 S5   81 15  0.46  1.09 NOV
HS 0035+3034     ...              00 38 38.74  +30 50 42.75 15.8 N2   76 20  2.03  4.73 NOV
HS 0040+4417     ...              00 43 21.19  +44 34 24.45 15.6 N4   71 20  0.63  1.19 NOV
HS 0042+0927     PG 0042+095      00 44 46.65  +09 43 51.01 16.0 S3  104 30  0.80  2.16 NOV
HS 0048+0026     PG 0048+004      00 51 07.00  +00 42 33.09 15.6 N2  134 20  0.76  1.51 NOV
HE 0049-3059     MCT 0049-3059    00 51 37.70  -30 42 56.20 14.2 N4   65 20  0.94  1.82 NOV
HE 0049-2928     MCT 0049-2928    00 51 57.74  -29 12 07.50 15.7 N4  104 20  0.67  1.51 NOV
HS 0055+0138     PG 0055+016      00 58 24.65  +01 54 35.51 15.1 N2  180 20  0.46  1.10 NOV
PG 0112+142      ...              01 15 17.41  +14 28 19.06 15.0 S3   84 25  0.46  0.95 NOV
HE 0123-2808     MCT 0123-2808    01 25 33.35  -27 53 04.70 15.8 N2   91 20  1.05  2.42 NOV
PG 0123+159      ...              01 26 37.09  +16 08 12.56 14.0 S5   40 20  0.71  1.13 NOV
HS 0127+3146     ...              01 29 52.63  +32 02 10.02 14.4 N5   83 15  2.36  4.64 NOV
HE 0136-2758     MCT 0136-2758    01 39 14.46  -27 43 21.80 16.2 N4   75 20  0.65  1.38 NOV
Feige 14         ...              01 48 03.68  -05 55 45.30 12.3 S5   45 15  0.50  1.03 NOV
PHL 1212         GD 1099          01 52 50.86  -16 35 31.58 12.9 S5   89 12  0.45  1.21 NOV
PG 0205+134      ...              02 08 03.34  +13 36 25.32 14.7 T5  106 20  0.47  1.03 NOV
HE 0207+0030     PG 0207+005      02 10 14.97  +00 45 02.10 14.8 S3   54 30  0.72  1.43 NOV
PG 0209-015      ...              02 11 38.70  -01 13 43.92 13.8 S4   69 20  1.81  3.39 NOV
HS 0209+0141     PG 0209+017      02 12 26.53  +01 55 18.41 13.7 N2  103 20  0.41  0.72 NOV
PG 0212+230      ...              02 14 49.99  +23 19 53.87 15.4 S3   87 30  0.40  1.09 NOV
HS 0212+1446     PG 0212+148      02 15 11.09  +15 00 04.75 13.7 N4   66 20  0.49  0.94 NOV
HS 0213+2329     ...              02 15 55.51  +23 43 14.40 14.6 N2  144 20  0.32  0.79 NOV
2M0216+2759      ...              02 16 19.0   +27 59 02.00 13.2 S4   72 18  0.88  1.71 NOV
2M0217+2803      ...              02 17 42.2   +28 03 29.00 11.6 N9  163 15  0.72  1.59 NOV
HS 0215+0852     ...              02 17 52.33  +09 06 01.31 14.9 N5   25 25  0.81  1.49 NOV
PG 0220+132      ...              02 23 38.42  +13 27 35.02 14.6 S4   92 25  0.42  1.16 NOV
HS 0232+3155     ...              02 35 20.78  +32 08 57.23 15.1 N2  120 20  0.57  1.50 NOV
PG 0250+189      ...              02 53 48.80  +19 10 00.16 14.1 N6   74 20  0.38  0.82 NOV
PG 0258+184      ...              03 01 12.87  +18 40 54.00 15.2 S3   76 30  0.30  0.72 NOV
BPS CS 22963-36  KUV 02587-0252   03 01 15.76  -02 40 13.69 13.6 S4   95 20  0.52  1.08 NOV
HE 0306-0309     ...              03 08 40.80  -02 58 02.80 16.1 S4   53 20  0.73  1.41 NOV
HS 0312+2225     ...              03 15 15.08  +22 36 20.73 15.4 T5   93 20  0.55  1.28 NOV
HE 0321-0918     ...              03 23 45.85  -09 08 15.60 15.2 S3   75 30  0.47  1.22 NOV
PG 0322+114      ...              03 25 11.20  +11 40 09.61 15.3 S3  136 30  0.30  0.68 NOV
HE 0324-2529     PHL 1534         03 26 14.98  -25 18 38.00 14.4 N2  120 20  0.49  1.32 NOV
FB 29            ...              03 29 05.68  +64 04 42.20 11.3 N9   45 20  0.41  0.76 NOV
HS 0338+2946     ...              03 41 37.67  +29 56 22.85 15.1 N4   58 20  0.60  1.39 NOV
HE 0341-2449     ...              03 43 36.35  -24 39 47.00 14.6 N4   63 20  0.66  1.13 NOV
KUV 03459+0037   ...              03 48 31.30  +00 46 16.76 15.4 S4   81 25  0.43  1.06 NOV
HS 0349+0700     ...              03 51 43.06  +07 09 26.35 14.4 N4   54 20  0.63  1.28 NOV
PG 0349+094      ...              03 51 59.14  +09 38 25.58 15.7 S4   71 20  1.02  2.57 NOV
BPS CS 22169-1   ...              03 56 23.34  -15 09 19.61 12.6 T5   98 20  0.49  1.02 NOV
HE 0405-1719     ...              04 07 27.54  -17 11 15.50 13.7 N2  147 20  0.53  1.50 NOV
BPS CS 22173-33  HE 0407-1956     04 10 11.14  -19 48 53.60 13.3 T5  117 25  0.46  0.87 NOV
HE 0415-2417     ...              04 17 31.49  -24 09 50.70 16.2 X1  138 20  0.68  1.51 NOV
KUV 04233+1502   ...              04 26 08.00  +15 08 29.01 14.3 S4  129 20  0.33  1.01 ...
KUV 04237+1649   ...              04 26 34.53  +16 55 27.43 14.2 X1  102 10  0.36  0.71 NOV
HE 0429-2448     ...              04 31 28.29  -24 41 56.80 15.1 N2   44 20  1.20  2.18 NOV
HS 0430+7712     ...              04 37 12.22  +77 18 08.66 13.7 N4   41 20  0.73  1.65 NOV
HE 0442-1746     ...              04 44 34.88  -17 40 42.70 14.9 N4   57 20  0.62  1.50 NOV
HS 0446+1344     ...              04 49 08.20  +13 50 01.76 14.8 T5   63 20  0.41  0.93 NOV
HS 0445+7503     ...              04 51 45.44  +75 08 45.35 14.2 N4   58 20  0.61  1.58 NOV
HS 0447+7545     ...              04 54 23.92  +75 50 44.73 15.7 N4   61 20  0.63  1.33 NOV
HS 0457+0907     ...              05 00 18.90  +09 12 04.60 14.1 N4   66 20  0.48  1.03 NOV
KUV 05109+1739   ...              05 13 49.73  +17 42 03.39 14.0 X1  111 15  0.25  0.69 NOV
HE 0523-1831     ...              05 25 31.32  -18 29 08.60 14.0 N4   80 20  0.39  0.72 NOV
KPD 0550+1922    ...              05 53 12.43  +19 23 50.56 14.4 S4  116 15  0.34  0.90 NOV
HS 0546+8009     ...              05 55 26.80  +80 10 36.08 13.9 N2   78 20  1.26  3.39 NOV
HS 0600+6602     ...              06 05 25.89  +66 02 17.42 16.1 N4  106 20  0.84  2.00 NOV
KPD 0629-0016    ...              06 31 53.82  -00 19 12.75 14.9 T4   92 20  0.55  1.33 NOV
KPD 0640+1412    ...              06 43 31.89  +14 09 26.81 14.9 T4  101 20  0.27  0.59 NOV
HS 0656+6117     ...              07 00 33.82  +61 13 13.22 16.2 T2  109 20  0.55  1.37 NOV
HS 0707+8225     ...              07 18 23.47  +82 20 03.67 14.9 N8   92 20  0.98  2.26 NOV
KPD 0716+0258    ...              07 18 57.85  +02 53 14.67 14.7 T4  270 30  0.25  0.78 ...
KUV 07301+3659   ...              07 33 25.62  +36 52 57.83 14.8 S4  134 18  0.30  0.93 ...
KPD 0732+0057    ...              07 35 26.15  +00 51 30.85 15.1 T4  117 20  0.31  0.65 NOV
PG 0806+516      ...              08 10 07.80  +51 29 56.13 15.0 T5   76 25  0.56  1.27 NOV
PG 0812+482      ...              08 16 07.95  +48 03 49.84 14.9 T6   62 20  1.12  3.02 NOV
PG 0826+480      ...              08 30 06.18  +47 51 50.74 15.7 T6   82 20  0.65  1.41 NOV
TON 930          ...              08 35 35.6   +19 44 13.00 13.1 S3  202 10  0.42  0.95 NOV
2M0856+1701      ...              08 56 49.3   +17 01 15.00 12.8 N9   56 15  0.50  1.20 NOV
PG 0910+621      ...              09 14 13.00  +61 57 34.68 15.4 T6   62 20  0.56  1.31 NOV
2M0921+0237      ...              09 21 16.6   +02 37 41.00 11.9 N9   56 12  0.43  0.88 NOV
HE 0929-0424     ...              09 32 02.15  -04 37 37.80 15.5 T7   80 20  0.95  2.32 NOV
PG 0933+383      ...              09 36 59.77  +38 07 22.26 15.1 T6   60 20  0.59  1.49 NOV
2M0943+7831      ...              09 43 53.5   +78 31 41.00 10.8 N9   78  8  0.56  1.03 NOV
HS 0941+4649     ...              09 44 45.34  +46 35 32.52 16.4 T2  100 20  1.32  3.67 NOV
HS 0942+4608     PG 0942+461      09 45 14.97  +45 54 44.88 14.4 T2   73 20  0.67  1.73 NOV
PG 0947+639      ...              09 51 38.02  +63 45 37.19 14.4 T8   35 20  0.81  1.28 NOV
PG 0958-073      ...              10 00 47.37  -07 33 30.51 13.4 S6  157 12  0.32  0.62 NOV
HE 1021-0255     PG 1021-029      10 24 18.06  -03 10 38.80 15.3 S1   66 20  0.73  1.91 NOV
PG 1032+406      ...              10 35 16.92  +40 21 16.41 10.8 T2  188  7  0.20  0.39 NOV
PG 1033+201      ...              10 36 38.97  +19 52 02.73 15.4 T7  117 20  1.38  4.80 ...
2M1041+1842      ...              10 41 30.4   +18 42 10.00 12.8 N9   55 12  0.71  1.60 NOV
PG 1039+219      ...              10 41 52.73  +21 40 33.35 12.7 T2  101 10  0.30  0.60 NOV
2M1046+5154      ...              10 46 53.1   +51 54 36.00 12.1 N9   51 12  0.51  1.01 NOV
PG 1043+760      ...              10 47 04.98  +75 44 22.82 13.4 T2  120 10  0.38  0.70 NOV
HE 1050-0630     PG 1050-065      10 53 26.52  -06 46 15.60 14.0 S1   79 15  1.12  2.22 NOV
PG 1051+501      ...              10 54 18.56  +49 50 00.36 14.3 T2  115 10  0.41  0.79 NOV
PG 1100-008      ...              11 03 02.43  -01 03 38.10 16.4 T6   59 20  0.89  2.21 NOV
HS 1106+6051     PG 1106+608      11 09 32.06  +60 35 03.27 14.9 T2   61 20  0.58  1.18 NOV
PG 1110+294      ...              11 13 04.52  +29 07 46.64 14.1 T2   52 20  0.70  1.43 NOV
PG 1114+073      PG 1114+072      11 16 49.67  +06 59 30.80 13.1 T2  120 10  0.24  0.47 NOV
PG 1116+301      ...              11 19 04.89  +29 51 53.21 14.1 T2   93 20  0.63  1.11 NOV
PG 1118+061      ...              11 21 02.76  +05 49 01.02 14.1 S6  142 20  0.50  1.34 NOV
FBS 1133+754     ...              11 36 33.6   +75 06 54.00 13.0 N9   52 20  0.32  0.61 NOV
PG 1136-003      ...              11 38 40.71  -00 35 30.42 14.1 T6   80 15  0.40  0.81 NOV
HE 1140-0500     PG 1140-050      11 42 57.85  -05 17 14.10 15.3 T6   61 20  0.50  0.96 NOV
PG 1154-070      ...              11 57 03.61  -07 17 29.98 14.2 S2  210 10  0.35  0.80 NOV
HE 1200-0931     ...              12 03 21.77  -09 48 06.60 16.2 N7  118 20  1.19  2.75 NOV
PG 1207-032      ...              12 09 36.04  -03 33 08.00 14.5 N7   82 15  0.29  0.62 NOV
FBS 1224+780     ...              12 26 17.0   +77 43 12.00 13.6 N9   12 20  1.13  1.93 NOV
PG 1234+253      ...              12 37 23.52  +25 03 59.90 10.2 N5  140  8  0.66  1.20 NOV
HS 1236+4754     PG 1236+479      12 39 05.11  +47 37 51.08 15.4 N3  145 15  0.56  1.22 NOV
PG 1237+132      ...              12 39 39.46  +12 57 38.31 14.3 T2  171  7  0.50  0.90 NOV
PG 1244+113      ...              12 47 06.61  +11 03 13.37 13.9 T2  136 10  0.33  0.69 NOV
PG 1248+164      ...              12 50 50.23  +16 10 03.40 14.0 T7   65 20  5.07 16.61 ...
PG 1249-028      ...              12 52 29.66  -03 01 29.81 15.2 N7   96 20  0.72  1.47 NOV
PG 1253+284      ...              12 56 04.93  +28 07 19.69 12.9 T7  149 15  0.38  1.07 NOV
HE 1254-1540     EC 12546-1540    12 57 19.36  -15 56 22.80 15.6 N7   88 20  0.49  1.11 NOV
PG 1255+547      PG 1255+546      12 57 49.56  +54 25 35.00 13.4 N5   86 16  0.39  0.87 NOV
PG 1256+278      ...              12 59 21.35  +27 34 06.32 14.2 N5   73 20  0.59  1.33 NOV
J1259-0039       ...              12 59 41.89  -00 39 28.86 16.8 N7   56 30  0.73  1.95 NOV
PG 1300+279      PG 1300+278      13 02 41.79  +27 40 42.44 14.3 N5  109 20  0.60  0.98 NOV
PG 1303+097      ...              13 06 03.90  +09 24 32.56 14.1 N7   89 15  0.42  0.80 NOV
PG 1304+491      ...              13 06 15.60  +48 50 20.00 13.4 S5   44 15  1.14  2.09 NOV
PG 1313+132      ...              13 15 58.16  +12 57 40.42 14.1 S6   96 20  0.95  3.35 ...
PG 1315+013      ...              13 17 45.82  +01 04 50.82 16.8 T6   42 30  1.00  1.95 NOV
HS 1320+2622     ...              13 22 38.50  +26 06 58.56 16.7 T2  102 20  1.78  4.10 NOV
Balloon 82000001 SBSS 1321+496    13 24 00.86  +49 22 30.40 12.2 S1   64 15  0.31  0.71 NOV
J1332+6733       ...              13 32 00.9   +67 33 25.00 17.0 N7   57 30  1.00  2.88 NOV
PG 1344+285      ...              13 46 32.72  +28 17 23.14 14.5 T6   62 20  0.58  1.30 NOV
J1351+0234       ...              13 51 40.69  +02 34 29.21 17.1 N7   70 30  0.91  2.93 ...
PG 1351+393      ...              13 53 34.68  +39 04 17.90 14.0 N7   65 20  0.37  0.66 NOV
PG 1402+251      ...              14 04 29.98  +24 50 20.07 14.8 T7   31 20  1.32  2.76 NOV
PG 1403+019      ...              14 05 45.30  +01 44 19.50 15.5 T6   59 20  0.74  1.38 NOV
Feige 91         ...              14 08 32.32  +59 40 25.60 13.0 S5   96 15  0.49  0.98 NOV
J14086+6531      ...              14 08 39.1   +65 31 24.00 17.4 N7   59 30  1.21  2.54 NOV
HE 1407+0033     PG 1407+005      14 10 20.73  +00 18 54.60 15.7 S2   94 20  0.51  1.04 NOV
PB 3524          ...              14 10 23.53  +28 50 05.24 13.2 S5   76 15  0.77  1.73 NOV
HE 1415-0309     ...              14 18 20.93  -03 22 54.10 16.3 ST  139 25  0.70  1.34 NOV
J14236+0149      ...              14 23 39.8   +01 49 47.00 17.1 N7   51 30  1.65  3.83 NOV
HE 1422-1851     EC 14220-1851    14 24 48.65  -19 05 01.30 16.4 T6   43 30  1.54  3.06 NOV
PG 1422+035      ...              14 24 59.60  +03 19 43.45 16.1 T6   41 30  0.98  1.89 NOV
HE 1441-0558     ...              14 44 12.11  -06 10 44.70 14.4 S1  109 15  0.90  2.46 NOV
PG 1442+342      ...              14 44 58.75  +34 03 09.76 14.3 N7   65 20  0.84  1.87 NOV
PG 1449+653      ...              14 50 36.23  +65 05 51.38 13.7 T6   79 20  0.52  1.20 NOV
HE 1448-0510     PG 1448-052      14 51 13.13  -05 23 16.90 14.9 S1  105 15  0.74  1.45 NOV
HE 1459-0234     ...              15 02 12.29  -02 46 00.90 15.0 S2   88 25  0.45  1.02 NOV
J15107+0409      ...              15 10 42.0   +04 09 55.00 16.9 N7   75 25  1.14  2.23 NOV
HS 1511+6221     ...              15 12 26.34  +62 10 04.87 14.3 T2  135 10  0.51  0.99 NOV
J1513+0114       ...              15 13 06.74  +01 14 39.42 17.1 N7   66 25  1.29  2.76 NOV
PG 1512+244      ...              15 14 32.62  +24 10 40.56 13.1 T2   71 20  0.39  0.96 NOV
HE 1519-0708     PG 1519-071      15 21 53.20  -07 19 23.60 15.6 S1  119 15  0.54  1.09 NOV
HS 1530+0542     PG 1530+057      15 33 10.74  +05 32 26.80 14.1 S1   55 15  0.77  1.70 NOV
PG 1536+279      PG 1536+278      15 38 07.41  +27 41 43.59 14.1 T7   75 20  0.95  1.92 NOV
HS 1536+0944     PG 1536+097      15 38 42.88  +09 34 42.80 15.6 S1  125 15  0.65  1.31 NOV
EGGR 491         ...              15 43 38.69  +00 12 02.10 16.8 N7   68 30  1.96  5.68 NOV
SBSS 1544+568    ...              15 45 30.9   +56 39 44.00 16.8 S2   72 35  0.70  1.23 NOV
J1548-0049       ...              15 48 09.96  -00 49 31.52 16.4 S1  117 15  0.88  1.91 NOV
HS 1547+6312     ...              15 48 11.85  +63 03 07.66 14.8 N1  815  5  0.40  0.99 NOV
J15513+0649      ...              15 51 19.6   +06 49 04.00 15.9 S5   41 20  0.97  1.54 NOV
PG 1549-001      ...              15 52 02.77  -00 04 39.40 15.0 S2  158 25  0.18  0.45 NOV
HS 1552+6333     FBS 1552+635     15 53 09.64  +63 24 40.65 16.4 N4   56 20  0.72  1.63 NOV
J1556+0113       ...              15 56 28.35  +01 13 35.04 16.0 N7   40 30  0.59  1.24 NOV
PG 1559+533      ...              16 01 12.37  +53 11 50.50 14.0 N7   49 20  0.36  0.68 NOV
J1602-0012       ...              16 02 41.14  -00 12 07.08 17.5 N7   64 30  1.11  2.48 NOV
PG 1604+504      ...              16 05 34.36  +50 18 49.70 11.7 S5   58 15  0.37  0.94 NOV
PG 1610+529      ...              16 11 21.40  +52 46 06.70 12.6 S5   57 12  0.32  0.44 NOV
HS 1612+7335     PG 1612+735      16 12 06.27  +73 27 57.22 14.7 T2   58 20  0.29  0.53 NOV
HS 1615+6341     ...              16 16 10.29  +63 34 36.50 15.9 T2   63 20  0.72  1.77 NOV
J1616-0038       ...              16 16 31.28  -00 38 53.21 16.7 N7   60 30  1.08  2.17 NOV
PG 1616+144      ...              16 18 23.08  +14 16 14.02 13.2 T2   57 20  0.44  0.77 NOV
PG 1619+522      ...              16 20 38.74  +52 06 08.80 13.1 N5  211 12  0.26  0.57 NOV
J1633+0032       ...              16 33 06.59  +00 32 16.10 16.9 N7   42 30  0.93  1.86 NOV
J1634-0053       ...              16 34 46.47  -00 53 45.68 16.9 N7   60 30  0.63  1.33 NOV
PG 1633+099      ...              16 35 24.09  +09 47 50.40 14.2 S5   45 15  0.54  1.00 NOV
PG 1634+061      ...              16 37 03.64  +05 59 05.70 13.5 S5   75 15  0.77  1.20 NOV
PG 1636+216      ...              16 38 26.77  +21 32 56.83 14.7 S2  101 20  0.57  1.10 NOV
PG 1640+645      ...              16 40 50.70  +64 24 45.30 15.2 N1  704  5  0.32  0.89 NOV
J1642+4403       ...              16 42 04.3   +44 03 03.00 16.7 S2   36 40  0.74  1.73 NOV
HS 1641+4601     ...              16 42 56.37  +45 56 01.02 14.6 N4   84 20  0.47  1.05 NOV
J1644+4523       ...              16 44 19.4   +45 23 26.00 17.1 N7   61 30  0.99  2.21 NOV
PG 1643+209      ...              16 45 25.29  +20 51 32.34 15.5 N7   57 25  1.08  2.52 NOV
PG 1644+403      ...              16 46 09.21  +40 17 25.18 15.2 S2   78 15  0.42  0.94 NOV
PG 1647+252      ...              16 49 08.97  +25 10 05.70 14.0 S2   68 20  0.40  0.84 NOV
PG 1647+056      ...              16 50 18.48  +05 32 56.98 14.6 T2   83 20  0.55  1.26 NOV
PG 1649+356      ...              16 50 54.38  +35 33 42.17 14.7 N3   75 20  0.48  1.12 NOV
PG 1653+633      ...              16 54 22.28  +63 15 34.80 15.8 N3  107 20  0.75  1.55 NOV
PG 1656+318      ...              16 58 17.72  +31 41 37.57 13.8 N7   52 15  0.88  1.69 NOV
PG 1701+359      ...              17 03 21.67  +35 48 48.45 13.1 T2  107 10  0.25  0.43 NOV
TON 266          ...              17 06 12.55  +25 42 31.14 14.9 T7  102 12  0.44  1.08 NOV
PG 1708+409      ...              17 09 59.25  +40 54 50.15 15.1 T3   89 20  0.27  0.62 NOV
HS 1710+1614     ...              17 13 03.18  +16 10 42.80 15.7 S1  105 15  0.78  1.49 NOV
J1714+6147       ...              17 14 24.2   +61 47 11.00 16.6 N6   96 20  1.00  2.29 NOV
J1716+5751       ...              17 16 30.0   +57 51 21.00 18.0 N7   77 30  0.97  2.34 NOV
HS 1717+6042     PG 1717+607      17 17 58.50  +60 39 21.81 14.4 N3  128 20  0.62  1.08 NOV
PG 1722+286      ...              17 24 11.97  +28 35 26.90 12.8 N1 1191  5  1.01  3.08 ...
PG 1724+590      ...              17 25 06.33  +58 57 35.09 14.2 N7   66 20  0.68  1.40 NOV
PG 1725+252      ...              17 27 57.39  +25 08 35.70 12.7 T2   61 10  3.38 12.39 ...
HS 1733+4540     ...              17 34 51.2   +45 38 22.00 15.2 N3  100 20  0.56  1.12 NOV
HS 1739+5244     ...              17 40 25.94  +52 43 07.88 14.6 N3   94 20  0.61  1.20 NOV
HS 1747+8014     ...              17 43 09.31  +80 13 04.38 16.2 N4   54 20  0.58  1.37 NOV
HS 1741+2133     ...              17 43 19.06  +21 32 38.18 14.1 N3   68 20  0.57  1.35 NOV
HS 1747+6924     ...              17 47 04.85  +69 23 17.59 15.1 T6   59 20  0.49  1.00 NOV
HS 1753+5342     ...              17 54 03.58  +53 41 36.20 15.4 N5   95 20  0.43  1.07 NOV
HS 1756+7056     ...              17 56 10.07  +70 56 31.55 15.6 N3   90 20  0.90  1.62 NOV
UVO 1758+36      ...              18 00 18.86  +36 28 56.30 11.7 N3  361 10  0.26  0.61 NOV
HS 1806+5024     ...              18 07 38.89  +50 25 13.01 16.8 N3   69 25  0.99  1.91 NOV
HS 1813+7247     ...              18 12 07.75  +72 48 43.27 15.2 T6   60 20  1.76  5.22 NOV
HS 1831+6432     ...              18 31 27.21  +64 34 41.46 14.9 N4   54 20  0.62  1.23 NOV
HS 1832+7009     ...              18 31 40.61  +70 11 52.16 14.4 N4   64 20  0.40  0.81 NOV
HS 1842+6557     KUV 18423+6558   18 42 24.97  +66 00 40.89 15.1 N3   64 20  0.77  2.05 NOV
HS 1843+6953     ...              18 42 45.09  +69 56 20.36 15.0 N5   61 20  0.60  1.53 NOV
HS 1858+5736     ...              18 59 47.11  +57 40 32.99 14.5 N5  138 15  0.48  0.90 NOV
HS 1859+6219     ...              19 00 06.02  +62 23 56.12 14.9 N3  115 20  0.46  1.00 NOV
KPD 1901+1607    ...              19 03 51.33  +16 12 06.13 14.2 T7   94 12  0.31  0.56 NOV
BD +42 3250      BD+42 3250       19 07 40.53  +42 18 21.99 10.4 S5  144  6  0.51  0.78 NOV
HS 1909+7004     ...              19 08 54.46  +70 09 33.10 15.4 N3   55 20  0.69  1.20 NOV
HS 1917+7009     ...              19 16 45.33  +70 14 54.90 15.1 N4   52 20  0.55  1.31 NOV
KPD 1946+4340    ...              19 47 42.88  +43 47 30.91 14.1 T7   83 12  0.29  0.68 NOV
BPS CS 22955-28  ...              20 22 36.28  -24 47 36.94 13.9 T7   44 12  0.56  0.93 NOV
KPD 2024+5303    ...              20 25 34.56  +53 12 45.00 14.6 T7  144 15  0.38  0.80 NOV
HS 2028+0107     ...              20 31 08.83  +01 18 01.10 15.5 N4   70 20  0.45  0.98 NOV
HS 2029+0301     ...              20 31 52.63  +03 11 17.39 15.6 N1  952  5  2.13  6.41 ...
HS 2033+0821     ...              20 35 29.34  +08 31 51.70 14.5 N7   59 20  0.52  1.10 NOV
BPS CS 22880-24  ...              20 37 43.22  -18 18 26.59 14.2 N7   62 20  0.66  1.20 NOV
HS 2035+0418     ...              20 38 00.94  +04 29 09.18 14.9 N3  107 20  0.35  1.03 NOV
KUV 20417+7604   ...              20 40 46.89  +76 14 40.04 12.6 S5  177 10  0.48  0.97 NOV
J2044-0511       ...              20 44 03.97  -05 11 35.32 17.3 N7   61 30  1.63  3.77 NOV
J2045-0543       ...              20 45 46.82  -05 43 55.49 17.8 N7   66 40  2.31  5.32 NOV
BPS CS 22880-78  ...              20 49 08.88  -20 30 05.84 15.2 T7   48 15  5.83 17.19 NOV
J2057-0626       ...              20 57 23.32  -06 26 11.81 16.5 N7   37 30  1.52  2.92 NOV
PG 2059+013      ...              21 02 19.30  +01 32 15.91 14.8 N1 1627  5  1.25  3.58 NOV
HS 2100+1710     ...              21 03 05.34  +17 22 34.74 14.9 N1  683  5  0.40  0.79 NOV
KPD 2118+3841    ...              21 20 42.03  +38 53 53.42 13.7 S5  102 10  0.72  1.35 NOV
HS 2126+8320     ...              21 23 26.14  +83 33 50.88 13.9 N4   67 20  0.45  1.22 NOV
PHL 17           ...              21 30 39.87  -03 03 43.40 13.7 N7   83 12  0.84  2.05 NOV
PG 2135+045      ...              21 38 00.86  +04 42 12.30 14.6 T3  122 15  0.32  0.82 NOV
PG 2148+095      ...              21 51 16.88  +09 46 59.71 13.0 T3   27 15  1.17  1.82 NOV
HS 2149+1428     ...              21 51 54.43  +14 42 10.64 14.4 N1  604  5  0.38  0.87 NOV
PHL 189          ...              21 53 07.35  -07 19 48.66 16.9 S2   51 40  1.22  2.67 NOV
HS 2151+0214     ...              21 53 57.04  +02 28 25.52 16.5 N2  165 20  0.90  1.72 NOV
PHL 197          ...              21 54 19.33  -06 10 55.68 13.1 S5   58 15  0.57  1.11 NOV
PB 7032          ...              21 58 04.73  -04 40 38.86 12.9 S5  121 15  0.37  0.81 NOV
HE 2155-1724     ...              21 58 19.59  -17 10 16.74 14.8 N3   55 20  0.47  0.98 NOV
HS 2156+2215     ...              21 58 40.96  +22 29 53.00 15.1 N1  800  5  0.40  1.04 NOV
HS 2156+2517     ...              21 58 52.59  +25 32 03.92 14.1 N4   55 20  0.54  1.03 NOV
HE 2156-1732     ...              21 59 30.14  -17 18 21.60 14.2 N4   62 20  0.51  1.27 NOV
HS 2158+2137     ...              22 00 46.31  +21 52 06.69 14.1 N4   59 20  0.37  0.91 NOV
HE 2201-2113     ...              22 04 06.71  -20 59 09.30 15.7 N4   60 20  0.62  1.50 NOV
HS 2206+2847     ...              22 08 21.53  +29 02 39.80 14.2 N1  864  5  0.32  0.72 NOV
HE 2205-1952     ...              22 08 41.30  -19 37 39.40 14.3 N2  150 20  0.53  1.34 NOV
HS 2208+2718     ...              22 10 36.91  +27 32 51.75 14.1 N2   50 20  0.96  2.06 NOV
HS 2209+2840     ...              22 12 03.96  +28 55 15.70 14.7 N2   74 20  1.20  1.87 NOV
HE 2211-2021     ...              22 14 25.31  -20 06 59.64 14.3 N4   51 20  0.26  0.52 NOV
KPD 2215+5037    ...              22 17 20.62  +50 52 58.09 13.6 N5   45 25  0.69  2.39 ...
PG 2218+020      ...              22 21 24.83  +02 16 19.12 13.9 S4  168 17  0.87  2.52 NOV
HS 2225+2220     ...              22 27 32.72  +22 36 10.64 15.5 N2   72 20  1.19  2.66 NOV
HS 2229+0910     ...              22 32 24.99  +09 25 52.94 15.9 N2   54 20  0.86  2.33 NOV
HS 2233+1418     ...              22 35 31.57  +14 33 59.55 13.8 N2   81 20  0.43  0.84 NOV
HE 2237+0150     PG 2237+018      22 40 14.38  +02 06 31.30 15.5 S4  123 30  0.69  1.94 NOV
HS 2240+0136     ...              22 42 52.48  +01 52 22.55 14.4 N1  364  5  0.35  0.73 NOV
PG 2240+105      ...              22 43 29.23  +10 46 53.91 14.8 N2   54 20  1.41  3.05 NOV
HS 2242+3206     ...              22 45 03.51  +32 21 51.32 14.7 N2   70 20  0.51  1.21 NOV
HS 2246+0158     PG 2246+019      22 49 27.05  +02 14 32.92 15.6 N3   56 20  0.77  1.48 NOV
HS 2249+0026     ...              22 52 09.4   +00 41 47.00 16.2 N5   81 20  0.73  1.48 NOV
HS 2254+0640     PG 2254+067      22 56 38.37  +06 56 51.34 15.2 N5   84 20  0.52  0.92 NOV
PB 7409          ...              22 58 20.92  -07 54 02.98 13.5 S5   56 15  0.52  1.35 NOV
HE 2307-0340     ...              23 10 24.09  -03 24 02.30 15.8 S4   84 20  0.62  1.30 NOV
PG 2315+089      ...              23 18 19.04  +09 11 48.95 14.2 S5   50 20  0.64  1.20 NOV
HE 2316-0909     GD 1110          23 19 24.48  -08 52 37.37 12.9 N3  612  5  0.36  0.92 NOV
BPS CS 22949-25  LB 1173          23 20 55.27  -05 51 22.07 14.9 S4  100 20  0.38  0.82 NOV
HS 2320+0840     PG 2320+087      23 23 13.85  +08 56 43.85 14.6 N5   65 20  0.35  0.74 NOV
HE 2322-0617     ...              23 25 31.91  -06 01 12.10 15.7 S4   61 20  1.19  2.16 NOV
HS 2323+0459     PG 2323+049      23 26 06.60  +05 16 15.90 16.2 N5   46 30  0.61  1.29 NOV
BPS CS 22949-42  PHL 529          23 27 08.77  -04 24 35.80 13.5 S5   53 15  0.73  1.49 NOV
PG 2331+038      ...              23 33 58.25  +04 03 56.46 14.8 S4   59 30  0.68  1.30 NOV
HS 2334+0144     ...              23 37 14.9   +02 00 49.00 16.2 N5  101 30  0.56  1.52 NOV
HE 2337-2944     MCT 2337-2944    23 40 15.33  -29 27 59.80 14.3 N4   48 20  0.55  1.39 NOV
HE 2340-2806     MCT 2340-2806    23 42 41.39  -27 50 01.60 14.9 N4   51 20  0.88  1.86 NOV
HE 2341-3443     MCT 2341-3443    23 44 22.00  -34 27 00.40 10.8 S5   84 10  1.32  2.14 NOV
HE 2350-3026     MCT 2350-3026    23 52 36.10  -30 10 09.10 11.8 N5  130 10  0.65  1.23 NOV

